Infinite Derivative Gravity: A finite number of predictions

Ghost-free Infinite Derivative Gravity (IDG) is a modified gravity theory which can avoid the singularities predicted by General Relativity. This thesis examines the effect of IDG on four areas of importance for theoretical cosmologists and experimentalists. First, the gravitational potential produced by a point source is derived and compared to experimental evidence, around both Minkowski and (Anti) de Sitter backgrounds. Second, the conditions necessary for avoidance of singularities for perturbations around Minkowski and (Anti) de Sitter spacetimes are found, as well as for background Friedmann-Robertson-Walker spacetimes. Third, the modification to perturbations during primordial inflation is derived and shown to give a constraint on the mass scale of IDG, and to allow further tests of the theory. Finally, the effect of IDG on the production and propagation of gravitational waves is derived and it is shown that IDG gives almost precisely the same predictions as General Relativity for the power emitted by a binary system.

==> 00README.XXX.txt <==
nostamp
nohypertex
